Characterizing and Modeling Distributed Training with Transient Cloud GPU Servers

Cloud GPU servers have become the de facto way for deep learning practitioners to train complex models on large-scale datasets. However, it is challenging to determine the appropriate cluster configuration---e.g., server type and number---for different training workloads while balancing the trade-offs in training time, cost, and model accuracy. Adding to the complexity is the potential to reduce the monetary cost by using cheaper, but revocable, transient GPU servers. In this work, we analyze distributed training performance under diverse cluster configurations using CM-DARE, a cloud-based measurement and training framework. Our empirical datasets include measurements from three GPU types, six geographic regions, twenty convolutional neural networks, and thousands of Google Cloud servers. We also demonstrate the feasibility of predicting training speed and overhead using regression-based models. Finally, we discuss potential use cases of our performance modeling such as detecting and mitigating performance bottlenecks.

==> tables/cluster_training_speed_data.tgn.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":2,"markup":[]},{"value":"Baseline","cspan":1,"rspan":2,"markup":[1,8]},{"value":"Homogeneous","cspan":3,"rspan":1,"markup":[1,11]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"Homogeneous","cspan":-2,"rspan":1,"markup":[1,11]},{"value":"Heterogeneous","cspan":3,"rspan":1,"markup":[1,13]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"Heterogeneous","cspan":-2,"rspan":1,"markup":[1,13]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"4","cspan":1,"rspan":1,"markup":[1,1]},{"value":"8","cspan":1,"rspan":1,"markup":[1,1]},{"value":"(2,1,1)","cspan":1,"rspan":1,"markup":[1,7]},{"value":"x","cspan":1,"rspan":1,"markup":[1,1]},{"value":"x","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"K80","cspan":1,"rspan":1,"markup":[1,3]},{"value":"(229.85, 3.04)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"(232.08, 2.22)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"(229.57, 3.15)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"(227.46, 5.06)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"(221.16, 2.66)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}],[{"value":"P100","cspan":1,"rspan":1,"markup":[1,4]},{"value":"(105.45, 1.99)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"(105.27, 1.45)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"(112.73, 6.52)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"(198.11, 18.65)","cspan":1,"rspan":1,"markup":[1,15]},{"value":"(107.61, 2.13)","cspan":1,"rspan":1,"markup":[1,14]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}],[{"value":"V100","cspan":1,"rspan":1,"markup":[1,4]},{"value":"(92.38, 3.64), (100.84, 3.81)","cspan":1,"rspan":1,"markup":[1,29]},{"value":"(95.90, 4.07), (107.50, 3.77)","cspan":1,"rspan":1,"markup":[1,29]},{"value":"(106.36, 6.16), (120.32, 6.18)","cspan":1,"rspan":1,"markup":[1,30]},{"value":"(191.72, 26.38), (209.14, 25.23)","cspan":1,"rspan":1,"markup":[1,32]},{"value":"(93.52, 4.58), (113.66, 4.57)","cspan":1,"rspan":1,"markup":[1,29]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"Impact of adding different GPU servers in training speed. (Fill in average one-step time of the entire cluster and standard deviation.) ","table_label":"tab:cluster_training_speed"}}

==> tables/table_model_res_v1.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"#333333","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"#333333","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"#333333","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"#333333","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"#efefef","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Model","cspan":1,"rspan":1,"markup":[1,5]},{"value":"GFLOPs","cspan":1,"rspan":1,"markup":[1,6]},{"value":"(hidden) layer size","cspan":1,"rspan":1,"markup":[1,19]},{"value":"hidden layer depth","cspan":1,"rspan":1,"markup":[1,18]}],[{"value":"ResNet-15","cspan":1,"rspan":1,"markup":[1,9]},{"value":"0.59","cspan":1,"rspan":1,"markup":[1,4]},{"value":"(2,,2,,2)","cspan":1,"rspan":1,"markup":[1,9]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet-32","cspan":1,"rspan":1,"markup":[1,9]},{"value":"1.54","cspan":1,"rspan":1,"markup":[1,4]},{"value":"5, 5, 5","cspan":1,"rspan":1,"markup":[1,7]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"Shake Shake Small","cspan":1,"rspan":1,"markup":[1,17]},{"value":"2.41","cspan":1,"rspan":1,"markup":[1,4]},{"value":"32","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Shake Shake Big","cspan":1,"rspan":1,"markup":[1,15]},{"value":"21.29","cspan":1,"rspan":1,"markup":[1,5]},{"value":"96","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Shake Shake 1","cspan":1,"rspan":1,"markup":[1,13]},{"value":"0.62","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"ResNet 1","cspan":1,"rspan":1,"markup":[1,8]},{"value":"0.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"2, 3, 3","cspan":1,"rspan":1,"markup":[1,7]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 2","cspan":1,"rspan":1,"markup":[1,8]},{"value":"1.01","cspan":1,"rspan":1,"markup":[1,4]},{"value":"2, 5, 3","cspan":1,"rspan":1,"markup":[1,7]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 3","cspan":1,"rspan":1,"markup":[1,8]},{"value":"1.44","cspan":1,"rspan":1,"markup":[1,4]},{"value":"3, 8, 3","cspan":1,"rspan":1,"markup":[1,7]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 4","cspan":1,"rspan":1,"markup":[1,8]},{"value":"1.86","cspan":1,"rspan":1,"markup":[1,4]},{"value":"6, 6, 6","cspan":1,"rspan":1,"markup":[1,7]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 5","cspan":1,"rspan":1,"markup":[1,8]},{"value":"2.72","cspan":1,"rspan":1,"markup":[1,4]},{"value":"7, 7, 7","cspan":1,"rspan":1,"markup":[1,7]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 6","cspan":1,"rspan":1,"markup":[1,8]},{"value":"2.72","cspan":1,"rspan":1,"markup":[1,4]},{"value":"8, 9, 9","cspan":1,"rspan":1,"markup":[1,7]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"Shake Shake 2","cspan":1,"rspan":1,"markup":[1,13]},{"value":"3.05","cspan":1,"rspan":1,"markup":[1,4]},{"value":"32","cspan":1,"rspan":1,"markup":[1,2]},{"value":"32","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"ResNet 7","cspan":1,"rspan":1,"markup":[1,8]},{"value":"3.67","cspan":1,"rspan":1,"markup":[1,4]},{"value":"10, 13, 12","cspan":1,"rspan":1,"markup":[1,10]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 8","cspan":1,"rspan":1,"markup":[1,8]},{"value":"3.99","cspan":1,"rspan":1,"markup":[1,4]},{"value":"11, 15, 12","cspan":1,"rspan":1,"markup":[1,10]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 9","cspan":1,"rspan":1,"markup":[1,8]},{"value":"4.63","cspan":1,"rspan":1,"markup":[1,4]},{"value":"14, 15, 15","cspan":1,"rspan":1,"markup":[1,10]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"ResNet 10","cspan":1,"rspan":1,"markup":[1,9]},{"value":"5.48","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16, 20, 16","cspan":1,"rspan":1,"markup":[1,10]},{"value":"N/A","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"Shake Shake 3","cspan":1,"rspan":1,"markup":[1,13]},{"value":"5.37","cspan":1,"rspan":1,"markup":[1,4]},{"value":"48","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Shake Shake 4","cspan":1,"rspan":1,"markup":[1,13]},{"value":"9.51","cspan":1,"rspan":1,"markup":[1,4]},{"value":"64","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Shake Shake 5","cspan":1,"rspan":1,"markup":[1,13]},{"value":"12.06","cspan":1,"rspan":1,"markup":[1,5]},{"value":"64","cspan":1,"rspan":1,"markup":[1,2]},{"value":"32","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Shake Shake 6","cspan":1,"rspan":1,"markup":[1,13]},{"value":"14.81","cspan":1,"rspan":1,"markup":[1,5]},{"value":"80","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}
